Unveiling the nature of the Einstein Probe transient EP 241021a

We present a multi-wavelength analysis of the fast X-ray transient EP 241021a, discovered by the Wide-field X-ray Telescope aboard the \emph{Einstein Probe} satellite on 2024 October 21. The event was not detected in gamma-rays. Follow-up observations from $\sim$1.5 to 100 days post-trigger were obtained across X-ray, UV, optical, near-infrared, and radio bands with ground- and space-based facilities. The redshift is constrained to $z = 0.7485$ from prominent optical spectral features. The optical light curve shows complex evolution: an initial $\sim t^{-0.7}$ decay, followed by a rapid re-brightening peaking at day 7.7 with $\sim t^{-1.7}$ decay, and a third phase peaking near day 19 with $\sim t^{-1.3}$ decay. The spectral energy distribution (SED) and its temporal evolution are consistent with a mix of non-thermal and thermal components. Early optical-to-X-ray spectral indices agree with optically thin synchrotron emission, while steepening of the optical SED after $\sim$20 days indicates either a shift in emission mechanism or the emergence of an additional component. Although broad-lined absorption features are absent, comparisons with type Ic-BL supernovae suggest a SN contribution at late times, suggesting a collapsar origin for EP 241021a. The likely SN in EP 241021a appears to require an additional energy source beyond $^{56}$Ni decay. These results support the view that some fast X-ray transients detected by the \emph{Einstein Probe} arise from massive stellar explosions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
